Cut-Simulation and Impredicativity

We investigate cut-elimination and cut-simulation in impredicative (higher-order) logics. We illustrate that adding simple axioms such as Leibniz equations to a calculus for an impredicative logic -- in our case a sequent calculus for classical type theory -- is like adding cut. The phenomenon equally applies to prominent axioms like Boolean- and functional extensionality, induction, choice, and description. This calls for the development of calculi where these principles are built-in instead of being treated axiomatically.

==> review.txt <==
Hello Shankar,

here is our final version for LMCS special issue.
Below, I have made comments on how we addressed the suggestions
of the reviewers.

I apologize again for the trouble with the email.

Best, 
   Christoph

==================================================================
Report 1:

This is an interesting and well written paper. I am happy to agree
with the organizers of IJCAR 2006 that this paper should be considered
for inclusion to LMCS. I have no major problems with the paper: it is
clear and accurate (I checked many details but not all). I only
comment on a few minor points that may be of some use to the authors
in preparing their final version.

(1) There are couple of well-known aspects of higher-order logic
(impredicativity) that this paper helps to illuminate and quantify.
For example, higher-order quantification results in the loss of
subformula properties and reintroduces into the search for proofs
problems like that for automating cut. Also, it is a simple exercise
to take a proof with cut and convert it to a proof without cut simply
converting the instances of cut to imp-left and universal-left and
adding the assumption (forall p. p imp p) (thus, cutting on this
formula involves the full complexity of cut-elimination more
generally). What I like about this paper is that these observations
are generalized to other interesting and useful assumptions.

> Nothing to do. But here is now also a new paragraph in the 
> introduction which emphasis the contribution of the paper a bit more.

(2) The authors suggest that the fact that a formula is cut-strong
implies that special treatment be used to automate uses of that
inference rule. While this is an interesting observation, it seems to
imply that if all such cut-strong assumptions are handled specially,
then cut-free proof search has none of the problems of automating
search with cut. Although not stated explicitly, this converse
implicature is not, in general, true. For example, consider writing a
pure first-order Horn clause specification (meta-logic) of Gentzen's
sequent calculus for propositional logic (object-logic). The
meta-level proof search can be done in a cut-free fashion while
searching for instances of the cut-rule in the object-logic. Moving
from first-order Horn clauses to a higher-order (non-impredicate) Horn
clauses allows a first-order object-logic to be captured. Thus,
cut-free proof search (at the meta-level) maps out proof search with
cut for first-order logic.

> This is an interesting comment. But it definitely requires further research
> to be answered. We first discussed whether we should simply add the comment
> of the reviewer, but we finally decided that it is inapproriate for a journal
> publication. First of all the notions in the reviewers comment need to be
> made formally precise.

(3) The material on cut-strength could have been described
independently from classical logic (say, also, intuitionistic logic).
Many observations of, say, Leibniz rule and induction, could have been
stated for intuitionistic logic as well.

> We have added Remark 1 which motivates our choice in this paper.

(4) Is there no clever way to mix negation normal form and higher-order
quantification? It seems unfortunate to have to deal explicitly with
assumptions like those in Theorem 23 (G(Inv~) and G(~)).

> This is also answered in Remark 1.

(5) This paper focuses on classical logic and aspects of models for
higher-order quantification, related to predicate quantification.
Given the complexity of approaches to truth in the higher-order
setting, it is nice to see the results of their paper [5] applied
smoothly to this work.

> This is also captured in Remark 1.

(6) In a paper like this, where there are many kinds of candidates for
equality (convertible terms, elements of models, Leibniz, etc), one
must choose notation well. In the restriction on (\cal E) (top of
page 4), why is the triple bar symbol used for equality of
mathematical objects? I sometimes found the choice of equality system
confusing.

> This is because we want to be consistent with the syntax of [5] as far 
> as possible.

(7) page 4: Are there interesting examples of models (for the simply
typed lambda-calculus) for which eta does not hold. It seems odd to
not have both eta and beta (in the untyped case, the lack of eta is
more interesting...). I wasn't sure why a sub-eta equality is being
considered. Are their any implemented systems without eta?

> We have added a sentence at page 5 which points to example 5.6 in [5]
> in which eta does not hold.

==================================================================
Report 2:

Higher-order logic extends first-order logic with variables over function
types, where the base types consist of individuals and Booleans. Lambda
abstraction is used to construct functions, and beta and eta reduction are
used to The paper examines the complexity of adding extra principles to a
higher-order logic. This has to be done carefully since certain axioms are
cut-strong, i.e., they can be used to simulate the cut rule, and are
therefore not suitable for mechanization. The paper identifies some of the
non-cut-strong proof rules needed to achieve a Henkin-complete higher-order
logic that is more suitable for mechanization.

A model for a higher-order signature can include an equality predicate at
each type, and can satisfy extensionality to different strengths. The eta
rule requires that M[(lambda x: A(x))] = M[A], for a term a where x is not a
free variable in A. The xi-rule requires that whenever M'[A] = M'[B] for
every d where M' = M{x->d}, then (lambda x: A) = (lambda x: B). The
functional rule requires that for any f, g in M[D->R], if for all d in D,
f(d) = g(d), then f=g. Boolean extensionality asserts that the type of
Booleans contains at most two elements. Since f = (lambda x: f(x)) by eta,
and (lambda x: f(x)) = (lambda x: g(x)) whenever M{x->d}[f(x)] =
M{x->d}[g(x)] for each d in D, the functional rule is implied by the eta and
xi rules. We thus get 8 different classes of higher-order models with
respect to the strength of the equality relation. By suitably altering the
closure conditions, we can construct a model for a consistent set of
higher-order sentences with respect to each of these 8 model classes. This
is constructed as the maximal element of an abstract consistency class which
is a class of sets of sentences that satisfies certain closure conditions.

A sentence A is k-cut-strong if {Delta, not A} abbreviates a
k-admissible application of the cut rule. For example, the formulas (forall
P: P), (forall P: P implies P), the Leibniz definition of equality, and
instances of comprehension, are all k-cut-strong for different values of k.
In particular, Boolean and functional extensionality are cut-strong.
The paper presents an alternate set of proof rules for Boolean and
functional extensionality, but these are shown to not be Henkin-complete,
and two further rules are added: one allows A=B to imply A=>B for Boolean A,
B; and the other is a congruence rule for function application. This
calculus is then shown to be complete.

The paper is quite well-written and only needs minor revisions. It would be
better to illustrate the main results in the introduction itself but informally
presenting the old and new extensionality rules.  The relevance of eliminating
cut-strong axioms for the purpose of mechanization should be discussed further.

> We have added a new paragraph to the introduction. 

Otherwise, the paper is quite rigorous and coherent.
Examples are used very creatively in the exposition.

Minor issues

p.9: The cut rule variant should make the quantification over the cut
formula C explicit.

> We have added a sentence at page 10 which clarifies this.

p.11, line 15: a a

> done

